Teleoperator Imitation with Continuous-time Safety

Learning to effectively imitate human teleoperators, with generalization to unseen and dynamic environments, is a promising path to greater autonomy enabling robots to steadily acquire complex skills from supervision. We propose a new motion learning technique rooted in contraction theory and sum-of-squares programming for estimating a control law in the form of a polynomial vector field from a given set of demonstrations. Notably, this vector field is provably optimal for the problem of minimizing imitation loss while providing continuous-time guarantees on the induced imitation behavior. Our method generalizes to new initial and goal poses of the robot and can adapt in real-time to dynamic obstacles during execution, with convergence to teleoperator behavior within a well-defined safety tube. We present an application of our framework for pick-and-place tasks in the presence of moving obstacles on a 7-DOF KUKA IIWA arm. The method compares favorably to other learning-from-demonstration approaches on benchmark handwriting imitation tasks.

==> list_used_imgs.txt <==
img/PickPlaceTaskTeleop.png
img/PickPlaceObstacle.png
code/xz_kuka_vectorfield.png
code/cropped_imgs/original_vf
code/cropped_imgs/matching_vf
code/cropped_imgs/demo_poly_fit
code/cropped_imgs/learned_vf_S_shape
img/grid-dtwd.png
img/PickAndPlaceTaskStart.png
img/PickAndPlaceTaskMiddle.png
img/PickAndPlaceTaskEnd.png
img/joint_space_demonstration_trajectory.png
img/joint_space_contraction.png
img/joint_space_contraction_noisy_start_005.png
img/PickAndPlaceOverlay005NoiseContractionThick.png
img/joint_space_contraction_noisy_start_01.png
img/joint_space_contraction_and_obstacle_avoidance.png
img/joint_space_no_contraction_no_noise.png
img/joint_space_no_contraction_005_noise.png
img/Voxelized_Kuka_Cropped.png
img/modulated_vectorfield_red_green.png

